Formation of the largest galactic cores through binary scouring and gravitational wave recoil

Massive elliptical galaxies are typically observed to have central cores in their projected radial light profiles. Such cores have long been thought to form through `binary scouring' as supermassive black holes (SMBHs), brought in through mergers, form a hard binary and eject stars from the galactic centre. However, the most massive cores, like the ~3kpc core in A2261-BCG, remain challenging to explain in this way. In this paper, we run a suite of dry galaxy merger simulations to explore three different scenarios for central core formation in massive elliptical galaxies: `binary scouring', `tidal deposition' and `gravitational wave (GW) induced recoil'. Using the Griffin code, we self-consistently model the stars, dark matter and SMBHs in our merging galaxies, following the SMBH dynamics through to the formation of a hard binary. We find that we can only explain the large surface brightness core of A2261-BCG with a combination of a major merger that produces a small ~1kpc core through binary scouring, followed by the subsequent GW recoil of its SMBH that acts to grow the core size. We show that this same model can also explain the bright `knots' observed in the core region of A2261-BCG. Key predictions of this scenario are an offset SMBH surrounded by a compact cluster of bound stars and a non-divergent central density profile. We show that the bright `knots' observed in the core region of A2261-BCG are best explained as stalled perturbers resulting from minor mergers, though the brightest may also represent ejected SMBHs surrounded by a stellar cloak of bound stars.

==> README.txt <==
[README.TXT]--

1) Source_files.zip contains all of the files required to compile the latex document into a pdf (the pdf is also included) using pdflatex
2) The mnras.cls and mnras.bst files are used to typeset the latex file in the format required for MNRAS articles
3) All references are in the .bib file which are compiled with bibtex


==> core formation project/README.txt <==
[README.TXT]--

1) Source_files.zip contains all of the files required to compile the latex document into a pdf (the pdf is also included) using pdflatex
2) The mnras.cls and mnras.bst files are used to typeset the latex file in the format required for MNRAS articles
3) All references are in the .bib file which are compiled with bibtex

